Effects of iron doping on the topological insulator surfaces

Topological insulators embody a newly discovered state of matter characterized by conducting spin-momentum locked surface states that span the bulk band gap. So far, most of the study on topological insulator surfaces has been limited to understanding their properties without strong Coulomb perturbation or breaking of time reversal symmetry. We have used deposited iron, with a large positive ionization state and significant magnetic moment as a strong probe to modify the surface electronic structure of the Bi2Se3 surface at the gap energy scale. We observe that such perturbation leads to the creation of multiple Dirac fermions consistent with Z2 or Mod(2) symmetry. Taken collectively, these results are a helpful guide in manipulating topological surfaces for probing fundamental physics or developing device applications.

==> 00README.XXX.txt <==
FeBiSe_CondMat.dvi keepcomments
